A Bayesian Approach to Identify Bitcoin Users

Bitcoin is a digital currency and electronic payment system operating over a peer-to-peer network on the Internet. One of its most important properties is the high level of anonymity it provides for its users. The users are identified by their Bitcoin addresses, which are random strings in the public records of transactions, the blockchain. When a user initiates a Bitcoin-transaction, his Bitcoin client program relays messages to other clients through the Bitcoin network. Monitoring the propagation of these messages and analyzing them carefully reveal hidden relations. In this paper, we develop a mathematical model using a probabilistic approach to link Bitcoin addresses and transactions to the originator IP address. To utilize our model, we carried out experiments by installing more than a hundred modified Bitcoin clients distributed in the network to observe as many messages as possible. During a two month observation period we were able to identify several thousand Bitcoin clients and bind their transactions to geographical locations.

==> balance_change.txt <==
date	balance
2012-10-18	153778
2012-10-19	154001
2012-10-20	154564
2012-10-21	155118
2012-10-22	155794
2012-10-23	156185
2012-10-24	155928
2012-10-25	156240
2012-10-26	156491
2012-10-27	157960
2012-10-28	156655
2012-10-29	159138
2012-10-30	169989
2012-10-31	157264
2012-11-01	157561
2012-11-02	152649
2012-11-03	153393
2012-11-04	153255
2012-11-05	154322
2012-11-06	147624
2012-11-07	149107
2012-11-08	147006
2012-11-09	146664
2012-11-10	146952
2012-11-11	147097
2012-11-12	147350
2012-11-13	147796
2012-11-14	148582
2012-11-15	150469
2012-11-16	152783
2012-11-17	151534
2012-11-18	150840
2012-11-19	151840
2012-11-20	152575
2012-11-21	153139
2012-11-22	153078
2012-11-23	151891
2012-11-24	154654
2012-11-25	154370
2012-11-26	154343
2012-11-27	149483
2012-11-28	149952
2012-11-29	149330
2012-11-30	148937
2012-12-01	149515
2012-12-02	157225
2012-12-03	157408
2012-12-04	157463
2012-12-05	158096
2012-12-06	157990
2012-12-07	158097
2012-12-08	159296
2012-12-09	159460
2012-12-10	159830
2012-12-11	154071
2012-12-12	155879
2012-12-13	158923
2012-12-14	166182
2012-12-15	160879
2012-12-16	158044
2012-12-17	160058
2012-12-18	158615
2012-12-19	159548
2012-12-20	165434
2012-12-21	166348
2012-12-22	166860
2012-12-23	164178
2012-12-24	164338
2012-12-25	165187
2012-12-26	165460
2012-12-27	164286
2012-12-28	162837
2012-12-29	165269
2012-12-30	167496
2012-12-31	170622
2013-01-01	183100
2013-01-02	169822
2013-01-03	171021
2013-01-04	171415
2013-01-05	172156
2013-01-06	173129
2013-01-07	173700
2013-01-08	174244
2013-01-09	177853
2013-01-10	179350
2013-01-11	172961
2013-01-12	175669
2013-01-13	176513
2013-01-14	176831
2013-01-15	178441
2013-01-16	181408
2013-01-17	186856
2013-01-18	187259
2013-01-19	187628
2013-01-20	188012
2013-01-21	190063
2013-01-22	192679
2013-01-23	187922
2013-01-24	192591
2013-01-25	189965
2013-01-26	192777
2013-01-27	195984
2013-01-28	196028
2013-01-29	196864
2013-01-30	193229
2013-01-31	199343
2013-02-01	198424
2013-02-02	202140
2013-02-03	198806
2013-02-04	206827
2013-02-05	208810
2013-02-06	220258
2013-02-07	213764
2013-02-08	214365
2013-02-09	211087
2013-02-10	205720
2013-02-11	206247
2013-02-12	204286
2013-02-13	206153
2013-02-14	205025
2013-02-15	206279
2013-02-16	209566
2013-02-17	209137
2013-02-18	238265
2013-02-19	235595
2013-02-20	235618
2013-02-21	237865
2013-02-22	241351
2013-02-23	241402
2013-02-24	241219
2013-02-25	238177
2013-02-26	239218
2013-02-27	241522
2013-02-28	243644
2013-03-01	244372
2013-03-02	241703
2013-03-03	247185
2013-03-04	247812
2013-03-05	259465
2013-03-06	250810
2013-03-07	255711
2013-03-08	252978
2013-03-09	255547
2013-03-10	240872
2013-03-11	236303
2013-03-12	233951
2013-03-13	243829
2013-03-14	256270
2013-03-15	262690
2013-03-16	251601
2013-03-17	251979
2013-03-18	262642
2013-03-19	259128
2013-03-20	259528
2013-03-21	255372
2013-03-22	255220
2013-03-23	245839
2013-03-24	246885
2013-03-25	249016
2013-03-26	236805
2013-03-27	235008
2013-03-28	235439
2013-03-29	241280
2013-03-30	240553
2013-03-31	288094
2013-04-01	288658
2013-04-02	288523
2013-04-03	286331
2013-04-04	276413
2013-04-05	277204
2013-04-06	278008
2013-04-07	279212
2013-04-08	278659
2013-04-09	278887
2013-04-10	282802
2013-04-11	282151
2013-04-12	279842
2013-04-13	275049
2013-04-14	274954
2013-04-15	277033
2013-04-16	274487
2013-04-17	274243
2013-04-18	280239
2013-04-19	288206
2013-04-20	289988
2013-04-21	290265
2013-04-22	292100
2013-04-23	291102
2013-04-24	292562
2013-04-25	292620
2013-04-26	286682
2013-04-27	287709
2013-04-28	290910
2013-04-29	292644
2013-04-30	298166
2013-05-01	299363
2013-05-02	288466
2013-05-03	289316
2013-05-04	288313
2013-05-05	290003
2013-05-06	291832
2013-05-07	294360
2013-05-08	291458
2013-05-09	290985
2013-05-10	295127
2013-05-11	295627
2013-05-12	294065
2013-05-13	291161
2013-05-14	289214
2013-05-15	295396
2013-05-16	300028
2013-05-17	301543
2013-05-18	303273
2013-05-19	303357
2013-05-20	298162
2013-05-21	298786
2013-05-22	300399
2013-05-23	301462
2013-05-24	304996
2013-05-25	303450
2013-05-26	304057
2013-05-27	303187
2013-05-28	304614
2013-05-29	303980
2013-05-30	307815
2013-05-31	308493
2013-06-01	309751
2013-06-02	309156
2013-06-03	308687
2013-06-04	311015
2013-06-05	313141
2013-06-06	311775
2013-06-07	319370
2013-06-08	319128
2013-06-09	322782
2013-06-10	324079
2013-06-11	323770
2013-06-12	326043
2013-06-13	329476
2013-06-14	329537
2013-06-15	330055
2013-06-16	331399
2013-06-17	331944
2013-06-18	331522
2013-06-19	329417
2013-06-20	335536
2013-06-21	334985
2013-06-22	335530
2013-06-23	335590
2013-06-24	334636
2013-06-25	336239
2013-06-26	334495
2013-06-27	334158
2013-06-28	336315
2013-06-29	337797
2013-06-30	346395
2013-07-01	349940
2013-07-02	350631
2013-07-03	353631
2013-07-04	350711
2013-07-05	356151
2013-07-06	356701
2013-07-07	344631
2013-07-08	339598
2013-07-09	338780
2013-07-10	343196
2013-07-11	338783
2013-07-12	337183
2013-07-13	331610
2013-07-14	334649
2013-07-15	335781
2013-07-16	336063
2013-07-17	337124
2013-07-18	337990
2013-07-19	360610
2013-07-20	331340
2013-07-21	331786
2013-07-22	331791
2013-07-23	333274
2013-07-24	333936
2013-07-25	343362
2013-07-26	346874
2013-07-27	347824
2013-07-28	349044
2013-07-29	349194
2013-07-30	345669
2013-07-31	347569
2013-08-01	344749
2013-08-02	343070
2013-08-03	346043
2013-08-04	346870
2013-08-05	344260
2013-08-06	345744
2013-08-07	345119
2013-08-08	349007
2013-08-09	349085
2013-08-10	352074
2013-08-11	351628
2013-08-12	351461
2013-08-13	352243
2013-08-14	353907
2013-08-15	345668
2013-08-16	346631
2013-08-17	347031
2013-08-18	347748
2013-08-19	346162
2013-08-20	347689
2013-08-21	348624
2013-08-22	356567
2013-08-23	357129
2013-08-24	356925
2013-08-25	357967
2013-08-26	360240
2013-08-27	357022
2013-08-28	358895
2013-08-29	361184
2013-08-30	362998
2013-08-31	362711
2013-09-01	365395
2013-09-02	365399
2013-09-03	366732
2013-09-04	367870
2013-09-05	371086
2013-09-06	371491
2013-09-07	369155
2013-09-08	370512
2013-09-09	370083
2013-09-10	369354
2013-09-11	370818
2013-09-12	371818
2013-09-13	373892
2013-09-14	377153
2013-09-15	376403
2013-09-16	384582
2013-09-17	384072
2013-09-18	386352
2013-09-19	387477
2013-09-20	388032
2013-09-21	389482
2013-09-22	388612
2013-09-23	393722
2013-09-24	399551
2013-09-25	397905
2013-09-26	405098
2013-09-27	403787
2013-09-28	404172
2013-09-29	406643
2013-09-30	409344
2013-10-01	409679
2013-10-02	409981
2013-10-03	415317
2013-10-04	403141
2013-10-05	405363
2013-10-06	404971
2013-10-07	406491
2013-10-08	406702
2013-10-09	407952
2013-10-10	411162
2013-10-11	412008
2013-10-12	412962
2013-10-13	409731
2013-10-14	414159
2013-10-15	420573
2013-10-16	420656
2013-10-17	421853
2013-10-18	421484
2013-10-19	423639
2013-10-20	422081
2013-10-21	424915
2013-10-22	428964
2013-10-23	416596
2013-10-24	425856
2013-10-25	432666
2013-10-26	425559
2013-10-27	419581
2013-10-28	417584
2013-10-29	418168
2013-10-30	419540
2013-10-31	415248
2013-11-01	417369
2013-11-02	420717
2013-11-03	421971
2013-11-04	424616
2013-11-05	419742
2013-11-06	418580
2013-11-07	420541
2013-11-08	398586
2013-11-09	392880
2013-11-10	380064
2013-11-11	373307
2013-11-12	374658
2013-11-13	374201
2013-11-14	369765
2013-11-15	365790
2013-11-16	362648
2013-11-17	352104
2013-11-18	351670
2013-11-19	351526
2013-11-20	344747
2013-11-21	343898
2013-11-22	329759
2013-11-23	332343
2013-11-24	336349
2013-11-25	334316
2013-11-26	334595
2013-11-27	325949
2013-11-28	315899
2013-11-29	276388
2013-11-30	269388
2013-12-01	272516
2013-12-02	270101
2013-12-03	269904
2013-12-04	267598
2013-12-05	270268
2013-12-06	271089
2013-12-07	274311
2013-12-08	273619
2013-12-09	274343
2013-12-10	274906
2013-12-11	255498
2013-12-12	256222
2013-12-13	257314
2013-12-14	259405
2013-12-15	259186
2013-12-16	262280
2013-12-17	260223
2013-12-18	264763
2013-12-19	259694
2013-12-20	254662
2013-12-21	256550
2013-12-22	258727
2013-12-23	255459
2013-12-24	260627
2013-12-25	261768
2013-12-26	262425
2013-12-27	264348
2013-12-28	265758
2013-12-29	266578
2013-12-30	267489
2013-12-31	267571
2014-01-01	269494
2014-01-02	271414
2014-01-03	266592
2014-01-04	261812
2014-01-05	264319
2014-01-06	266279
2014-01-07	265652
2014-01-08	267493
2014-01-09	264460
2014-01-10	266337
2014-01-11	268190
2014-01-12	270766
2014-01-13	272352
2014-01-14	272632
2014-01-15	252955
2014-01-16	254515
2014-01-17	255392
2014-01-18	254101
2014-01-19	254108
2014-01-20	255301
2014-01-21	258808
2014-01-22	257708
2014-01-23	258040
2014-01-24	259565
2014-01-25	225544
2014-01-26	223939
2014-01-27	224613
2014-01-28	229752
2014-01-29	229788
2014-01-30	229959
2014-01-31	230050
2014-02-01	231179
2014-02-02	231289
2014-02-03	233134
2014-02-04	234187
2014-02-05	234478
2014-02-06	232913
2014-02-07	230767
2014-02-08	226010
2014-02-09	223963
2014-02-10	225356
2014-02-11	222664
2014-02-12	202754
2014-02-13	201203
2014-02-14	201924
2014-02-15	203130
2014-02-16	200102
2014-02-17	199979
2014-02-18	200556
2014-02-19	201933
2014-02-20	200790
2014-02-21	200334
2014-02-22	201389
2014-02-23	201478
2014-02-24	203585
2014-02-25	193139
2014-02-26	191436
2014-02-27	191659
2014-02-28	191611
2014-03-01	191499
2014-03-02	190975
2014-03-03	190249
2014-03-04	179765
2014-03-05	179076
2014-03-06	180347
2014-03-07	180301
2014-03-08	181476
2014-03-09	181412
2014-03-10	179063
2014-03-11	178680
2014-03-12	179020
2014-03-13	179057
2014-03-14	178483
2014-03-15	177552
2014-03-16	177779
2014-03-17	175854
2014-03-18	176493
2014-03-19	179290
2014-03-20	176982
2014-03-21	176251
2014-03-22	177862
2014-03-23	176119
2014-03-24	176458
2014-03-25	176091
2014-03-26	174022
2014-03-27	174330
2014-03-28	177993
2014-03-29	175636
2014-03-30	177427
2014-03-31	176220
2014-04-01	176558
2014-04-02	176185
2014-04-03	176205
2014-04-04	176587
2014-04-05	177049
2014-04-06	176948
2014-04-07	176582
2014-04-08	176685
2014-04-09	176628
2014-04-10	178332
2014-04-11	178762
2014-04-12	177192
2014-04-13	177505
2014-04-14	178001
2014-04-15	177315
2014-04-16	176194
2014-04-17	176480
2014-04-18	173764
2014-04-19	173994
2014-04-20	173719
2014-04-21	173535
2014-04-22	174314
2014-04-23	172487
2014-04-24	171445
2014-04-25	171683
2014-04-26	171767
2014-04-27	171826
2014-04-28	172159
2014-04-29	173155
2014-04-30	173014
2014-05-01	172998
2014-05-02	172924
2014-05-03	173618
2014-05-04	174090
2014-05-05	174313
2014-05-06	173984
2014-05-07	174084
2014-05-08	173800
2014-05-09	174254
2014-05-10	174346
2014-05-11	174178
2014-05-12	174584
2014-05-13	174319
2014-05-14	174605
2014-05-15	174978
2014-05-16	174039
2014-05-17	173091
2014-05-18	173419
2014-05-19	173163
2014-05-20	172924
2014-05-21	173959
2014-05-22	174720
2014-05-23	173476
2014-05-24	173581
2014-05-25	173889
2014-05-26	173951
2014-05-27	171811
2014-05-28	172196
2014-05-29	171376
2014-05-30	171043
2014-05-31	170861
2014-06-01	171517
2014-06-02	171235
2014-06-03	171064
2014-06-04	169811
2014-06-05	171542
2014-06-06	169048
2014-06-07	168827
2014-06-08	168505
2014-06-09	169684
2014-06-10	169971
2014-06-11	167405
2014-06-12	168202
2014-06-13	171173
2014-06-14	169350
2014-06-15	169370
2014-06-16	169396
2014-06-17	167651
2014-06-18	167800
2014-06-19	165566
2014-06-20	163614
2014-06-21	163026
2014-06-22	163107
2014-06-23	162983
2014-06-24	163878
2014-06-25	162284
2014-06-26	164211
2014-06-27	163256
2014-06-28	162603
2014-06-29	164370
2014-06-30	162627
2014-07-01	169778
2014-07-02	163762
2014-07-03	162282
2014-07-04	160019
2014-07-05	159888
2014-07-06	159950
2014-07-07	160598
2014-07-08	160564
2014-07-09	159233
2014-07-10	160126
2014-07-11	159015
2014-07-12	160032
2014-07-13	161897
2014-07-14	159050
2014-07-15	160196
2014-07-16	161678
2014-07-17	159553
2014-07-18	161472
2014-07-19	159587
2014-07-20	159941
2014-07-21	160711
2014-07-22	163262
2014-07-23	159322
2014-07-24	160871
2014-07-25	158887
2014-07-26	159794
2014-07-27	160302
2014-07-28	153837
2014-07-29	154899
2014-07-30	156174
2014-07-31	153473
2014-08-01	156014
2014-08-02	157613
2014-08-03	158372
2014-08-04	159096
2014-08-05	155058
2014-08-06	156785
2014-08-07	157872
2014-08-08	154269
2014-08-09	156132
2014-08-10	158323
2014-08-11	159815
2014-08-12	156659
2014-08-13	155581
2014-08-14	152555
2014-08-15	154057
2014-08-16	152591
2014-08-17	153554
2014-08-18	152522
2014-08-19	151344
2014-08-20	152324
2014-08-21	153682
2014-08-22	150645
2014-08-23	150757
2014-08-24	153347
2014-08-25	153858
2014-08-26	155044
2014-08-27	157339
2014-08-28	150986
2014-08-29	151847
2014-08-30	153790
2014-08-31	155430
2014-09-01	155868
2014-09-02	158783
2014-09-03	158651
2014-09-04	148591
2014-09-05	148792
2014-09-06	148579
2014-09-07	148508
2014-09-08	148436
2014-09-09	148401
2014-09-10	148923
2014-09-11	148366
2014-09-12	148831
2014-09-13	148154
2014-09-14	148311
2014-09-15	149184
2014-09-16	149321
2014-09-17	150115
2014-09-18	151420
2014-09-19	151274
2014-09-20	152847
2014-09-21	154265
2014-09-22	148621
2014-09-23	150396
2014-09-24	153138
2014-09-25	152880
2014-09-26	153896
2014-09-27	155621
2014-09-28	149152
2014-09-29	147112
2014-09-30	148360
2014-10-01	149660
2014-10-02	149637
2014-10-03	150791
2014-10-04	152230
2014-10-05	146828
2014-10-06	146875
2014-10-07	144715
2014-10-08	143406
2014-10-09	143027
2014-10-10	141554
2014-10-11	143123
2014-10-12	141252
2014-10-13	140655
2014-10-14	140456
2014-10-15	140436
2014-10-16	140393
2014-10-17	140127
2014-10-18	140307
2014-10-19	140123

==> balance_change_fill.txt <==
date	balance
2013-10-14	0
2013-10-14	414159
2013-10-15	420573
2013-10-16	420656
2013-10-17	421853
2013-10-18	421484
2013-10-19	423639
2013-10-20	422081
2013-10-21	424915
2013-10-22	428964
2013-10-23	416596
2013-10-24	425856
2013-10-25	432666
2013-10-26	425559
2013-10-27	419581
2013-10-28	417584
2013-10-29	418168
2013-10-30	419540
2013-10-31	415248
2013-11-01	417369
2013-11-02	420717
2013-11-03	421971
2013-11-04	424616
2013-11-05	419742
2013-11-06	418580
2013-11-07	420541
2013-11-08	398586
2013-11-09	392880
2013-11-10	380064
2013-11-11	373307
2013-11-12	374658
2013-11-13	374201
2013-11-14	369765
2013-11-15	365790
2013-11-16	362648
2013-11-17	352104
2013-11-18	351670
2013-11-19	351526
2013-11-20	344747
2013-11-21	343898
2013-11-22	329759
2013-11-23	332343
2013-11-24	336349
2013-11-25	334316
2013-11-26	334595
2013-11-27	325949
2013-11-28	315899
2013-11-29	276388
2013-11-30	269388
2013-12-01	272516
2013-12-02	270101
2013-12-03	269904
2013-12-04	267598
2013-12-05	270268
2013-12-06	271089
2013-12-07	274311
2013-12-08	273619
2013-12-09	274343
2013-12-10	274906
2013-12-11	255498
2013-12-12	256222
2013-12-13	257314
2013-12-14	259405
2013-12-15	259186
2013-12-16	262280
2013-12-17	260223
2013-12-18	264763
2013-12-19	259694
2013-12-20	254662
2013-12-20	0

==> exchange_rate.txt <==
date	USD
2012-10-18	11.95998
2012-10-19	11.967
2012-10-20	11.85
2012-10-21	11.7965
2012-10-22	11.81
2012-10-23	12
2012-10-24	11.82
2012-10-25	11.71
2012-10-26	11.09988
2012-10-27	10.83883
2012-10-28	10.61
2012-10-29	10.95
2012-10-30	10.85
2012-10-31	11.14
2012-11-01	11.279
2012-11-02	11.20999
2012-11-03	10.60097
2012-11-04	10.68
2012-11-05	10.9
2012-11-06	10.88997
2012-11-07	11.21603
2012-11-08	11.0979
2012-11-09	11.07
2012-11-10	10.95899
2012-11-11	10.939
2012-11-12	11.18
2012-11-13	11.129
2012-11-14	11.05
2012-11-15	11.114
2012-11-16	11.8
2012-11-17	11.8
2012-11-18	11.832
2012-11-19	11.79998
2012-11-20	11.84
2012-11-21	11.784
2012-11-22	12.28
2012-11-23	12.43
2012-11-24	12.4108
2012-11-25	12.6
2012-11-26	12.6515
2012-11-27	12.52999
2012-11-28	12.40712
2012-11-29	12.599
2012-11-30	12.65
2012-12-01	12.68778
2012-12-02	12.68
2012-12-03	12.67901
2012-12-04	12.96675
2012-12-05	13.5
2012-12-06	13.6888
2012-12-07	13.68
2012-12-08	13.55
2012-12-09	13.53
2012-12-10	13.55
2012-12-11	13.63999
2012-12-12	13.63999
2012-12-13	13.79989
2012-12-14	13.90119
2012-12-15	13.7722
2012-12-16	13.66548
2012-12-17	13.498
2012-12-18	13.399
2012-12-19	13.399
2012-12-20	13.72
2012-12-21	13.6475
2012-12-22	13.58998
2012-12-23	13.48547
2012-12-24	13.45
2012-12-25	13.45
2012-12-26	13.3989
2012-12-27	13.47
2012-12-28	13.6499
2012-12-29	13.67
2012-12-30	13.56998
2012-12-31	13.59
2013-01-01	13.561
2013-01-02	13.4
2013-01-03	13.464
2013-01-04	13.48986
2013-01-05	13.548
2013-01-06	13.52999
2013-01-07	13.535
2013-01-08	13.83
2013-01-09	13.87998
2013-01-10	14.32
2013-01-11	14.29999
2013-01-12	14.34999
2013-01-13	14.3148
2013-01-14	14.3
2013-01-15	14.47899
2013-01-16	14.689
2013-01-17	15.39
2013-01-18	15.985
2013-01-19	15.84304
2013-01-20	15.89
2013-01-21	16.98
2013-01-22	17.59
2013-01-23	17.5889
2013-01-24	19.18999
2013-01-25	18.8348
2013-01-26	17.61926
2013-01-27	17.99999
2013-01-28	18.45
2013-01-29	19.8
2013-01-30	19.7
2013-01-31	21.43
2013-02-01	21.3
2013-02-02	21.1
2013-02-03	20.68
2013-02-04	21.05
2013-02-05	20.79
2013-02-06	21.3339
2013-02-07	22.15
2013-02-08	22.15
2013-02-09	23.69997
2013-02-10	23.61458
2013-02-11	24.1955
2013-02-12	25.76997
2013-02-13	26.09999
2013-02-14	26.53092
2013-02-15	26.99898
2013-02-16	27.07009
2013-02-17	25.6083
2013-02-18	26.81565
2013-02-19	28.78999
2013-02-20	29.81231
2013-02-21	29.80012
2013-02-22	30.901
2013-02-23	29.27998
2013-02-24	30.29777
2013-02-25	30.25001
2013-02-26	31.179
2013-02-27	31.40181
2013-02-28	33.50001
2013-03-01	34.87799
2013-03-02	34.1808
2013-03-03	34.10007
2013-03-04	36.35
2013-03-05	40.04
2013-03-06	47.5
2013-03-07	42.49271
2013-03-08	42.98
2013-03-09	46.01112
2013-03-10	46.5
2013-03-11	47.7397
2013-03-12	45.01771
2013-03-13	46.79999
2013-03-14	47.27589
2013-03-15	47.25005
2013-03-16	47.11
2013-03-17	47.4419
2013-03-18	47.65
2013-03-19	57.76
2013-03-20	63.40967
2013-03-21	73.8
2013-03-22	71.5
2013-03-23	63
2013-03-24	70.1
2013-03-25	73.88798
2013-03-26	78
2013-03-27	88.9
2013-03-28	93.56701
2013-03-29	89.05
2013-03-30	90.99999
2013-03-31	92.50001
2013-04-01	102.51001
2013-04-02	108.73
2013-04-03	138.79
2013-04-04	131.99899
2013-04-05	143.8
2013-04-06	142.49765
2013-04-07	160.0997
2013-04-08	184
2013-04-09	237.99
2013-04-10	198
2013-04-11	123.40098
2013-04-12	76.488
2013-04-13	109.49999
2013-04-14	91
2013-04-15	91
2013-04-16	91
2013-04-17	85.59999
2013-04-18	96.5
2013-04-19	119.62
2013-04-20	123.86
2013-04-21	125
2013-04-22	123.515
2013-04-23	136.08099
2013-04-24	153.20019
2013-04-25	151.12001
2013-04-26	135.601
2013-04-27	128.00001
2013-04-28	135.98999
2013-04-29	141.50002
2013-04-30	139.109
2013-05-01	124.2998
2013-05-02	105.00003
2013-05-03	93.15
2013-05-04	111.98979
2013-05-05	117.89001
2013-05-06	120.94999
2013-05-07	106.81
2013-05-08	113.95001
2013-05-09	109.56154
2013-05-10	117.68
2013-05-11	115.4
2013-05-12	114.32
2013-05-13	117.50298
2013-05-14	119
2013-05-15	114.98499
2013-05-16	115.09024
2013-05-17	124.49
2013-05-18	123.74995
2013-05-19	121.05628
2013-05-20	122.65001
2013-05-21	122.5
2013-05-22	122.64
2013-05-23	125.67
2013-05-24	131.5
2013-05-25	132.69
2013-05-26	134.04701
2013-05-27	132.60997
2013-05-28	128.321
2013-05-29	129.97994
2013-05-30	130.99589
2013-05-31	127.34072
2013-06-01	129.19945
2013-06-02	120.60293
2013-06-03	120.00002
2013-06-04	120.56663
2013-06-05	122.4051
2013-06-06	120.68998
2013-06-07	110.29501
2013-06-08	107.8
2013-06-09	98.47045
2013-06-10	104.96851
2013-06-11	108
2013-06-12	108.16201
2013-06-13	109
2013-06-14	100
2013-06-15	101.96998
2013-06-16	100
2013-06-17	100.52521
2013-06-18	107.38999
2013-06-19	107.835
2013-06-20	111.97
2013-06-21	111
2013-06-22	109.09
2013-06-23	107.68389
2013-06-24	101.96936
2013-06-25	103.86665
2013-06-26	104.40565
2013-06-27	102.79001
2013-06-28	96.63498
2013-06-29	95.85301
2013-06-30	96.5
2013-07-01	90.998
2013-07-02	89.55
2013-07-03	82.8
2013-07-04	79.8
2013-07-05	67.85844
2013-07-06	69.34602
2013-07-07	70.942
2013-07-08	77.64
2013-07-09	76.32791
2013-07-10	78.58899
2013-07-11	87.15
2013-07-12	97.8
2013-07-13	95.995
2013-07-14	94.75
2013-07-15	98.37516
2013-07-16	97.01
2013-07-17	97.97
2013-07-18	90.40001
2013-07-19	93.41082
2013-07-20	91.8775
2013-07-21	88.93999
2013-07-22	91.788
2013-07-23	95.396
2013-07-24	93.6216
2013-07-25	96.2
2013-07-26	96.39475
2013-07-27	95.20461
2013-07-28	99.00001
2013-07-29	101.04202
2013-07-30	101.89998
2013-07-31	104.95555
2013-08-01	104.19
2013-08-02	105.5
2013-08-03	103.80001
2013-08-04	104.67459
2013-08-05	106.4
2013-08-06	106.88378
2013-08-07	105.6
2013-08-08	101.9
2013-08-09	102.3
2013-08-10	102.61802
2013-08-11	103.85001
2013-08-12	104.99498
2013-08-13	107.29884
2013-08-14	100.03
2013-08-15	98.28
2013-08-16	98.51
2013-08-17	98.39
2013-08-18	99.02
2013-08-19	102.07
2013-08-20	104.59
2013-08-21	109.75
2013-08-22	111.01
2013-08-23	107.48
2013-08-24	108.79
2013-08-25	112.9
2013-08-26	111.8
2013-08-27	117.52
2013-08-28	119.25
2013-08-29	119.48
2013-08-30	124.79
2013-08-31	132.75
2013-09-01	130.82
2013-09-02	131.03
2013-09-03	130.45
2013-09-04	126.74
2013-09-05	124.51
2013-09-06	122.44
2013-09-07	120.15
2013-09-08	118.51
2013-09-09	121.66
2013-09-10	123.39
2013-09-11	124.1
2013-09-12	128.45
2013-09-13	128.29
2013-09-14	124.32
2013-09-15	125.46
2013-09-16	126.02
2013-09-17	127.56
2013-09-18	127.23
2013-09-19	124.1
2013-09-20	123.98
2013-09-21	123.5
2013-09-22	122.78
2013-09-23	123.02
2013-09-24	122.59
2013-09-25	124.18
2013-09-26	123.85
2013-09-27	125.6
2013-09-28	126.5
2013-09-29	128.1
2013-09-30	125.8
2013-10-01	127.11
2013-10-02	104.47
2013-10-03	116.95
2013-10-04	122
2013-10-05	121.51
2013-10-06	121.6
2013-10-07	123.6
2013-10-08	123.84
2013-10-09	126.08
2013-10-10	126.43
2013-10-11	126.84
2013-10-12	127.53
2013-10-13	129.74
2013-10-14	135.69
2013-10-15	139.24
2013-10-16	141.83
2013-10-17	143.33
2013-10-18	150.59
2013-10-19	165.05
2013-10-20	165.71
2013-10-21	177.07
2013-10-22	191.78
2013-10-23	199.95
2013-10-24	195.78
2013-10-25	172.81
2013-10-26	179.71
2013-10-27	189.06
2013-10-28	196.25
2013-10-29	202.09
2013-10-30	203.39
2013-10-31	201.61
2013-11-01	203.24
2013-11-02	204.15
2013-11-03	206.85
2013-11-04	225.1
2013-11-05	246.63
2013-11-06	258.23
2013-11-07	292.32
2013-11-08	325.56
2013-11-09	359.76
2013-11-10	296.91
2013-11-11	339.38
2013-11-12	353.95
2013-11-13	391.64
2013-11-14	416.5
2013-11-15	428.24
2013-11-16	433.53
2013-11-17	463
2013-11-18	583.16
2013-11-19	559.99
2013-11-20	595
2013-11-21	694.95
2013-11-22	761
2013-11-23	837.99
2013-11-24	833.16
2013-11-25	814
2013-11-26	844.9
2013-11-27	961
2013-11-28	1009
2013-11-29	1083.9
2013-11-30	1119.96
2013-12-01	970
2013-12-02	992.27
2013-12-03	1060
2013-12-04	1151
2013-12-05	1028.34
2013-12-06	894
2013-12-07	727.29
2013-12-08	722.99
2013-12-09	871
2013-12-10	936.98
2013-12-11	886.2
2013-12-12	845.75
2013-12-13	874
2013-12-14	864.7
2013-12-15	848.17
2013-12-16	709
2013-12-17	702.05
2013-12-18	576.16
2013-12-19	653
2013-12-20	660
2013-12-21	612.5
2013-12-22	637
2013-12-23	639.9
2013-12-24	647.27
2013-12-25	658.07
2013-12-26	734.42
2013-12-27	715.51
2013-12-28	701.61
2013-12-29	714.79
2013-12-30	739.1
2013-12-31	731
2014-01-01	746.9
2014-01-02	758.01
2014-01-03	806.21
2014-01-04	822.38
2014-01-05	896
2014-01-06	934.21
2014-01-07	867.38
2014-01-08	825.29
2014-01-09	809.17
2014-01-10	827.46
2014-01-11	891.85
2014-01-12	851
2014-01-13	807.83
2014-01-14	820.75
2014-01-15	847.7
2014-01-16	830.9
2014-01-17	793
2014-01-18	801.53
2014-01-19	833
2014-01-20	831.72
2014-01-21	822.56
2014-01-22	813.05
2014-01-23	813.02
2014-01-24	789.1
2014-01-25	806
2014-01-26	826.77
2014-01-27	777
2014-01-28	800.2
2014-01-29	803.6
2014-01-30	799.37
2014-01-31	802.5
2014-02-01	815.99
2014-02-02	819.57
2014-02-03	813.8
2014-02-04	809.05
2014-02-05	800
2014-02-06	778
2014-02-07	742.78
2014-02-08	707
2014-02-09	710
2014-02-10	665
2014-02-11	670
2014-02-12	667.01
2014-02-13	633.99
2014-02-14	672.1
2014-02-15	651.42
2014-02-16	623.5
2014-02-17	642
2014-02-18	626.77
2014-02-19	623.93
2014-02-20	582.7
2014-02-21	566.16
2014-02-22	603.98
2014-02-23	626.77
2014-02-24	545
2014-02-25	528
2014-02-26	585.38
2014-02-27	585.17
2014-02-28	577.97
2014-03-01	571.5
2014-03-02	559.88
2014-03-03	666.5
2014-03-04	677.61
2014-03-05	664.85
2014-03-06	657.02
2014-03-07	621.3
2014-03-08	609
2014-03-09	637.99
2014-03-10	621.99
2014-03-11	622.9
2014-03-12	642.1
2014-03-13	642.61
2014-03-14	636.47
2014-03-15	636.29
2014-03-16	634.94
2014-03-17	624.7
2014-03-18	627
2014-03-19	608.41
2014-03-20	590
2014-03-21	579.99
2014-03-22	557
2014-03-23	567.13
2014-03-24	572
2014-03-25	580.02
2014-03-26	585.7
2014-03-27	520.2
2014-03-28	503
2014-03-29	499.94
2014-03-30	449.02
2014-03-31	457
2014-04-01	479.51
2014-04-02	445
2014-04-03	446.31
2014-04-04	446.01
2014-04-05	451.84
2014-04-06	459.67
2014-04-07	447.74
2014-04-08	454.07
2014-04-09	443.1
2014-04-10	401
2014-04-11	427.99
2014-04-12	424.98
2014-04-13	405
2014-04-14	453.14
2014-04-15	489.91
2014-04-16	511.5
2014-04-17	495
2014-04-18	479.98
2014-04-19	499.9
2014-04-20	500.19
2014-04-21	496.5
2014-04-22	493.33
2014-04-23	487.3
2014-04-24	491.6
2014-04-25	459.15
2014-04-26	463.88
2014-04-27	440.1
2014-04-28	447
2014-04-29	447.7
2014-04-30	449
2014-05-01	460.01
2014-05-02	447.51
2014-05-03	434.5
2014-05-04	436.21
2014-05-05	427.83
2014-05-06	430.33
2014-05-07	446.65
2014-05-08	441.5
2014-05-09	452.02
2014-05-10	452.42
2014-05-11	435
2014-05-12	441.5
2014-05-13	438.95
2014-05-14	447.49
2014-05-15	448.99
2014-05-16	449.51
2014-05-17	449.08
2014-05-18	447.14
2014-05-19	446.42
2014-05-20	485.01
2014-05-21	494.87
2014-05-22	523.84
2014-05-23	527.47
2014-05-24	521.52
2014-05-25	575
2014-05-26	584
2014-05-27	581.87
2014-05-28	574.33
2014-05-29	568
2014-05-30	609.03
2014-05-31	620.45
2014-06-01	674.98
2014-06-02	631.49
2014-06-03	673.9
2014-06-04	644.66
2014-06-05	658.72
2014-06-06	655.75
2014-06-07	654.3
2014-06-08	652
2014-06-09	650.93
2014-06-10	649.89
2014-06-11	639.99
2014-06-12	617
2014-06-13	582
2014-06-14	557.92
2014-06-15	560.49
2014-06-16	595
2014-06-17	597.65
2014-06-18	604.6
2014-06-19	604.32
2014-06-20	593.33
2014-06-21	590.99
2014-06-22	596.08
2014-06-23	591.5
2014-06-24	585.54
2014-06-25	567
2014-06-26	569
2014-06-27	588.97
2014-06-28	597.08
2014-06-29	596
2014-06-30	620
2014-07-01	654.45
2014-07-02	654
2014-07-03	644.04
2014-07-04	635.49
2014-07-05	632.78
2014-07-06	634.49
2014-07-07	621.98
2014-07-08	623.7
2014-07-09	624.84
2014-07-10	619.78
2014-07-11	630.31
2014-07-12	631.98
2014-07-13	630.9
2014-07-14	622.8
2014-07-15	623.17
2014-07-16	619.48
2014-07-17	626
2014-07-18	629.86
2014-07-19	630.92
2014-07-20	623.77
2014-07-21	619.14
2014-07-22	621.03
2014-07-23	622.01
2014-07-24	601.18
2014-07-25	602.59
2014-07-26	595.88
2014-07-27	592.51
2014-07-28	586.96
2014-07-29	581.5
2014-07-30	573.48
2014-07-31	586
2014-08-01	601.94
2014-08-02	591.59
2014-08-03	589.79
2014-08-04	593.94
2014-08-05	580.21
2014-08-06	581.6
2014-08-07	587.24
2014-08-08	589.3
2014-08-09	588.61
2014-08-10	588.99
2014-08-11	578.97
2014-08-12	569.54
2014-08-13	550.14
2014-08-14	521.66
2014-08-15	498.16
2014-08-16	509
2014-08-17	491.88
2014-08-18	468.19
2014-08-19	487.5
2014-08-20	507.3
2014-08-21	525.78
2014-08-22	518.25
2014-08-23	503.88
2014-08-24	510.75
2014-08-25	503.79
2014-08-26	512.79
2014-08-27	514.84
2014-08-28	509.39
2014-08-29	511.99
2014-08-30	503.88
2014-08-31	477.98
2014-09-01	482.59
2014-09-02	483.65
2014-09-03	472.76
2014-09-04	486
2014-09-05	485.91
2014-09-06	481.09
2014-09-07	480.62
2014-09-08	476.61
2014-09-09	466.48
2014-09-10	485.03
2014-09-11	469
2014-09-12	470.43
2014-09-13	479.86
2014-09-14	475.49
2014-09-15	475.3
2014-09-16	468
2014-09-17	448
2014-09-18	428.19
2014-09-19	398.89
2014-09-20	415.56
2014-09-21	406.3
2014-09-22	400.98
2014-09-23	423
2014-09-24	431.91
2014-09-25	408.08
2014-09-26	405.14
2014-09-27	400.74
2014-09-28	380
2014-09-29	381.94
2014-09-30	382.67
2014-10-01	385.27
2014-10-02	375.85
2014-10-03	363.75
2014-10-04	336
2014-10-05	293.67
2014-10-06	331.2
2014-10-07	330.7
2014-10-08	346.26
2014-10-09	378.94
2014-10-10	358.97
2014-10-11	359.99
2014-10-12	364.83
2014-10-13	381.46
2014-10-14	411.89
2014-10-15	394
2014-10-16	378.02
2014-10-17	382.83
2014-10-18	389.68
2014-10-19	388.99

==> exchange_rate_fill.txt <==
date	USD
2013-10-14	0
2013-10-14	135.69
2013-10-15	139.24
2013-10-16	141.83
2013-10-17	143.33
2013-10-18	150.59
2013-10-19	165.05
2013-10-20	165.71
2013-10-21	177.07
2013-10-22	191.78
2013-10-23	199.95
2013-10-24	195.78
2013-10-25	172.81
2013-10-26	179.71
2013-10-27	189.06
2013-10-28	196.25
2013-10-29	202.09
2013-10-30	203.39
2013-10-31	201.61
2013-11-01	203.24
2013-11-02	204.15
2013-11-03	206.85
2013-11-04	225.1
2013-11-05	246.63
2013-11-06	258.23
2013-11-07	292.32
2013-11-08	325.56
2013-11-09	359.76
2013-11-10	296.91
2013-11-11	339.38
2013-11-12	353.95
2013-11-13	391.64
2013-11-14	416.5
2013-11-15	428.24
2013-11-16	433.53
2013-11-17	463
2013-11-18	583.16
2013-11-19	559.99
2013-11-20	590
2013-11-21	694.95
2013-11-22	761
2013-11-23	837.99
2013-11-24	833.16
2013-11-25	814
2013-11-26	844.9
2013-11-27	961
2013-11-28	1009
2013-11-29	1083.9
2013-11-30	1119.96
2013-12-01	970
2013-12-02	992.27
2013-12-03	1060
2013-12-04	1151
2013-12-05	1028.34
2013-12-06	894
2013-12-07	727.29
2013-12-08	722.99
2013-12-09	871
2013-12-10	936.98
2013-12-11	886.2
2013-12-12	845.75
2013-12-13	874
2013-12-14	864.7
2013-12-15	848.17
2013-12-16	709
2013-12-17	702.05
2013-12-18	576.16
2013-12-19	653
2013-12-20	660
2013-12-20	0

==> probability_hist.txt <==
0.505	39
0.515	25
0.525	26
0.535	25
0.545	32
0.555	25
0.565	27
0.575	19
0.585	17
0.595	24
0.605	17
0.615	26
0.625	11
0.635	19
0.645	21
0.655	13
0.665	16
0.675	19
0.685	11
0.695	23
0.705	6
0.715	16
0.725	14
0.735	20
0.745	19
0.755	23
0.765	15
0.775	22
0.785	24
0.795	17
0.805	21
0.815	26
0.825	22
0.835	16
0.845	20
0.855	20
0.865	32
0.875	46
0.885	63
0.895	88
0.905	212
0.915	502
0.925	1151
0.935	2424
0.945	3734
0.955	4466
0.965	3555
0.975	1938
0.985	569
0.995	10705

